Heat and momentum transport in turbulent horizontal convection at low Prandtl numbers

The transition to a new turbulent regime in horizontal convection in the case of low Prandtl numbers is analyzed using the Shishkina, Grossmann & Lohse (SGL) theory. The flow driven by the horizontal gradient along a horizontal surface, perpendicular to the acceleration of gravity is shown to transition to turbulence in the plume and the core. This transition to turbulence sets a sequence of heat transfer and momentum transport scalings which are found to follow the SGL prediction for the scaling factors and the prediction of Hughes, Griffith & Mullarney (HGM) for larger forcing amplitudes. These results embed the HGM model in the SGL theory, agreed and extends the known regime diagram of horizontal convection, and provide the first evidence of both regimes at low and intermediate Prandtl numbers and sheds new insights on the role of HC in the earth's inner core dynamics.

==> res.dat <==
   1.0000000e+06   1.0000000e+00   1.5288899e-11   1.0734187e+01   3.0458351e-11

